Birth of a Be star: an APOGEE search for Be stars forming through binary mass transfer

Motivated by recent suggestions that many Be stars form through binary mass transfer, we searched the APOGEE survey for Be stars with bloated, stripped companions. From a well-defined parent sample of 297 Be stars, we identified one mass-transfer binary, HD 15124. The object consists of a main-sequence Be star ($M_{\rm Be}=5.3\pm 0.6 \,M_{\odot}$) with a low-mass ($M_{\rm donor}=0.92\pm 0.22\,M_{\odot}$), subgiant companion on a 5.47-day orbit. The emission lines originate in an accretion disk caused by ongoing mass transfer, not from a decretion disk as in classical Be stars. Both stars have surface abundances bearing imprint of CNO processing in the donor's core: the surface helium fraction is $Y_{\rm He}\approx 0.6$, and the nitrogen-to-carbon ratio is 1000 times the solar value. The system's properties are well-matched by binary evolution models in which mass transfer begins while a $3-5\,M_{\odot}$ donor leaves the main sequence, with the secondary becoming the Be star. These models predict that the system will soon become a detached Be + stripped star binary like HR 6819 and LB-1, with the stripped donor eventually contracting to become a core helium-burning sdOB star. Discovery of one object in this short-lived ($\sim$1 Myr) evolutionary phase implies the existence of many more that have already passed through it and are now Be + sdOB binaries. We infer that $(28_{-16}^{+27})\,\%$ of Be stars have stripped companions, most of which are faint. Together with the dearth of main-sequence companions to Be stars and recent discovery of numerous Be + sdOB binaries in the UV, our results imply that binarity plays an important role in the formation of Be stars.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
